An Efficient Thread Mapping Strategy for Multiprogramming on Manycore Processors

The emergence of multicore and manycore processors is set to change the parallel computing world. Applications are shifting towards increased parallelism in order to utilise these architectures efficiently. This leads to a situation where every application creates its desirable number of threads, based on its parallel nature and the system resources allowance. Task scheduling in such a multithreaded multiprogramming environment is a significant challenge. In task scheduling, not only the order of the execution, but also the mapping of threads to the execution resources is of a great importance. In this paper we state and discuss some fundamental rules based on results obtained from selected applications of the BOTS benchmarks on the 64-core TILEPro64 processor. We demonstrate how previously efficient mapping policies such as those of the SMP Linux scheduler become inefficient when the number of threads and cores grows. We propose a novel, low-overhead technique, a heuristic based on the amount of time spent by each CPU doing some useful work, to fairly distribute the workloads amongst the cores in a multiprogramming environment. Our novel approach could be implemented as a pragma similar to those in the new task-based OpenMP versions, or can be incorporated as a distributed thread mapping mechanism in future manycore programming frameworks. We show that our thread mapping scheme can outperform the native GNU/Linux thread scheduler in both single-programming and multiprogramming environments.

==> Files/10_sort.txt <==
# PLL - execution time 10 Sorts - 50M (one after each other with the interval of 1 Sec
#     		XLL			Linux					               
16-Threads   	8.62 5.07 11.8		15.72 12.78 18.20
63-Threads	15.24 10.26 17.74	30.88 22.34 35.90


==> Files/1_Health_M.txt <==
# Mean execution time - Health_Medium from 1 to 63 threads
#       Linux	Static	BLL	XLL 
1	102.3	102.3	102.3	102.3	  		
2	101.9	101.8	101.9	101.9	
4	33.3	33.1	33.5	33.5	
8	15.1	14.8	14.9	14.9	
16	9	7.87	7.87	7.87
32	14.0	5.3	5.4	5.4
63	63.2	5.7	5.7	5.8
64		 



==> Files/1_NQueens_15.txt <==
# Mean execution time - 15*15 from 1 to 63 threads
#       Linux	Static	BLL	XLL 
1	1490	1490	1490	1490	  		
2	802	801	801	801	
4	387.7	387.3	387.5	387.5	
8	194	193.2	193.4	195.8	
16	102.3	99.6	99.6	99.6
32	52.7	50.4	50.4	51
63	28.4	26.1	26.1	26.2
64		 


==> Files/1_Sort_50M.txt <==
# Mean execution time of Sort 50M, 1 to 63 threads
#       Linux	Static	BLL    	PLL    
1	23.1  	23.1	23.1    23.1
2	13.0  	13.2   	13.2	13.2     		
4	7.3   	6.8    	6.8	6.83	
8	5.5   	4.3    	4.3	4.4		
16	5   	3.8    	3.86 	3.9 
32	5.4   	4.2     4.2	4.2
63	10.5   	4.45    4.5	4.65
64		 


==> Files/1_Strassen_2048.txt <==
# Mean execution time of Strassen 2048*2048 ranging from 1 to 63 threads
#       Linux	Static	BLL	XLL
1   	318	318	318	318
2	320	320	320	320
4	114	113	113.5	114
8	48.7	48	48	48.3
16	27	26	26	26.1
32	17.3	14.2	14.2	14.3
63	14.5	10	10	10.1	
64		 



==> Files/3health.txt <==
# Execution time, 3 programs (Health, large-large-small) entering one after each other with the interval of 6 seconds.
# However, based on this timing, the thread creation order is: large-small-large (It was intended to make some trouble for the BLL. However Linux performs poor as well)
#     	Health_Small		Health_Large		Health_Large	               
BLL	2.93 1.92 3.45		50.25 49.81 50.73	50.80 50.47 51.14
XLL	2.51 2.00 3.90		37.39 36.24 40.47	37.87 36.80 40.73
Linux	24.21 20.53 28.01	41.73 39.25 43.92	48.38 45.41 50.67

==> Files/4_all.txt <==
# Execution time for 4 programs starting at the same time - Note that the thread creation time is different
#     	Sort50M		Strassen2048		Health_Medium		NQueen15	               
XLL	4.79 3.82 6.70	15.56 14.83 16.83	16.30 15.22 17.97	34.11 32.98 35.56
Linux	6.79 5.30 8.17	19.41 18.44 20.80	20.83 18.71 22.80	39.90 39.62 40.23
